Automatic Heap Layout Manipulation for Exploitation

Heap layout manipulation is integral to exploiting heap-based memory corruption vulnerabilities. In this paper we present the first automatic approach to the problem, based on pseudo-random black-box search. Our approach searches for the inputs required to place the source of a heap-based buffer overflow or underflow next to heap-allocated objects that an exploit developer, or automatic exploit generation system, wishes to read or corrupt. We present a framework for benchmarking heap layout manipulation algorithms, and use it to evaluate our approach on several real-world allocators, showing that pseudo-random black box search can be highly effective. We then present SHRIKE, a novel system that can perform automatic heap layout manipulation on the PHP interpreter and can be used in the construction of control-flow hijacking exploits. Starting from PHP's regression tests, SHRIKE discovers fragments of PHP code that interact with the interpreter's heap in useful ways, such as making allocations and deallocations of particular sizes, or allocating objects containing sensitive data, such as pointers. SHRIKE then uses our search algorithm to piece together these fragments into programs, searching for one that achieves a desired heap layout. SHRIKE allows an exploit developer to focus on the higher level concepts in an exploit, and to defer the resolution of heap layout constraints to SHRIKE. We demonstrate this by using SHRIKE in the construction of a control-flow hijacking exploit for the PHP interpreter.

==> code/demo_crash.txt <==
# The gdImage structure is created and its 
# first element is set to contain a pointer 
# to a buffer of pixels
Breakpoint 1, php_gd_gdImageCreate (...) at php/ext/gd/libgd/gd.c:138
138	im = (gdImage *) gdCalloc(1, sizeof(gdImage));
(rr) n
141	im->pixels = (unsigned char **) gdMalloc(sizeof(unsigned char *) * sy);
(rr) p im
$1 = (gdImagePtr) 0x2b9fd6b9d000
(rr) p im->pixels
$2 = (unsigned char **) 0x2b9fd6b9cfd8
# Later the source buffer is created and, due
# to the heap layout manipulation performed, is
# placed immediately before the gdImage 
# structure
Breakpoint 2, select_colors (...) at php/ext/gd/libgd/gd_topal.c:797
797 boxlist = (boxptr) safe_emalloc(desired_colors, sizeof (box), 1);
(rr) n
800 numboxes = 1;
(rr) p boxlist
$3 = (boxptr) 0x2b9fd6b9cff8
(rr) p 0x2b9fd6b9d000 - 0x2b9fd6b9cff8
$4 = 8
# The c1min and c1max fields of the 0th boxlist
# element overlap with the pixels field of the
# gdImage structure
(rr) p &boxlist[0].c1min
$5 = (int *) 0x2b9fd6b9d000
(rr) p &boxlist[0].c1max
$6 = (int *) 0x2b9fd6b9d004
# Once these fields are written to the pixels
# pointer is corrupted
(rr) p ((gdImagePtr) 0x2b9fd6b9d000)->pixels
$7 = (unsigned char **) 0x3f00000000
# Later the interpreter attempts to destroy
# the image but the pixels pointer has been
# corrupted
Program received signal SIGSEGV, Segmentation 
fault. 0x00000000006192f1 in 
php_gd_gdImageDestroy (...) at 
/ext/gd/libgd/gd.c:238
238				gdFree(im->pixels[i]);
(rr) p im->pixels
$8 = (unsigned char **) 0x3f00000000
(rr) p im->pixels[i]
Cannot access memory at address 0x3f00000000
